Is error detection helpful on IBM 5Q chips ?

This paper reports on experiments realized on several IBM 5Q chips which show evidence for the advantage of using error detection and fault-tolerant design of quantum circuits. We show an average improvement of the task of sampling from states that can be fault-tolerantly prepared in the $[[4,2,2]]$ code, when using a fault-tolerant technique well suited to the layout of the chip. By showing that fault-tolerant quantum computation is already within our reach, the author hopes to encourage this approach.

==> bare10.dat <==
index stat_dist conf_int99
1 0.023652850456957548 0.0003687813059440459
2 0.03827563361942488 0.005306484023852715
3 0.08172922626907277 0.0011875310401762323
4 0.09814798607016509 0.003844536641030625
5 0.08498354311342593 0.0049601825201135985
6 0.039595540364583334 0.006519771013395001
7 0.0464985214661215 0.007417237328021585
8 0.09075642523364486 0.00818170087627164
9 0.15338825729658018 0.004555395506913382
10 0.08143011129127359 0.002077936182898503
11 0.09233282180059524 0.004729530944849542
12 0.04585985867482311 0.005392989461254616
13 0.04585985867482311 0.005392989461254616
14 0.0910598466981132 0.008774074819347204
15 0.09524792822721963 0.01765304824469938
16 0.046356776975235846 0.0077693506604237334
17 0.062176000292056076 0.00487130852533798
18 0.03734430277122641 0.0054000311002437955
19 0.03734430277122641 0.0054000311002437955
20 0.05231796692464953 0.0018829539513186546


==> bare20.dat <==
index stat_dist conf_int99
1 0.042222892713246855 0.006175690740422574
2 0.05316821174442488 0.013843493621055417
3 0.0995308602919601 0.010986436767155118
4 0.04899977731591449 0.005735149035052684
5 0.07491694655373832 0.018833906282842816
6 0.05403936476934524 0.01474479468169511
7 0.029115513392857142 0.0017974261206230306
8 0.048685709635416664 0.009942687965188638
9 0.1085467472254673 0.014344317111934174
10 0.0649507068452381 0.0013522729811363784
11 0.07689288843457943 0.0137097502115883
12 0.0345458984375 0.006574927996258623
13 0.0345458984375 0.006574927996258623
14 0.04715757016782408 0.008935198469203815
15 0.08387497236143868 0.0207513471888329
16 0.029194382001768868 0.0016917436420068042
17 0.07315091997663552 0.006711392462581504
18 0.017433598356426886 0.006803191672127351
19 0.017433598356426886 0.006803191672127351
20 0.06231860579731308 0.0019535818325801682


==> bare21.dat <==
index stat_dist conf_int99
1 0.043503095518867926 0.0060743432666807455
2 0.052750053755733946 0.0032309864069597076
3 0.11770802623820754 0.011214039430957161
4 0.0505226117131829 0.0055946933312422
5 0.0922566351489486 0.019149946129023064
6 0.059965313605542456 0.013225486755933038
7 0.04421248525943396 0.003863194479716308
8 0.06482732184579439 0.01246515937473326
9 0.13621351453993055 0.01993974882475691
10 0.08880389178240741 0.01753490139779607
11 0.08634091331845238 0.00936025088450561
12 0.04327795640477594 0.0024490923186739418
13 0.04327795640477594 0.0024490923186739418
14 0.06386004753832547 0.012996890873042786
15 0.08739543410966981 0.01180989469462789
16 0.0424217368071934 0.0033015159527307308
17 0.05256163399174528 0.0043402101109841565
18 0.038719105943341124 0.002565595681442545
19 0.038719105943341124 0.002565595681442545
20 0.05053254599883177 0.0029692723002463545


==> bare24.dat <==
index stat_dist conf_int99
1 0.04650245522553066 0.006067286424699056
2 0.04312577941607981 0.00454881503522122
3 0.1005836342865566 0.010522376776332094
4 0.05542572093972684 0.005538258662240298
5 0.09790960347877359 0.017280264795619723
6 0.0473450277453271 0.010201114962597044
7 0.0440571152161215 0.004424846186513139
8 0.07452392578125 0.012285711164488813
9 0.1574281465022936 0.003059628544801745
10 0.08723919208233173 0.002433583553077149
11 0.09151703456662735 0.017330596446131934
12 0.043853183962264154 0.002139534944069582
13 0.043853183962264154 0.002139534944069582
14 0.08411671290887851 0.01816701353349249
15 0.08594325803360849 0.01474776367788282
16 0.041648793443341124 0.0020516233901129314
17 0.1034884982638889 0.003724521296048488
18 0.025278436569940475 0.00233745132796772
19 0.025278436569940475 0.00233745132796772
20 0.09784448926693926 0.0035658643838495504


==> bare32.dat <==
index stat_dist conf_int99
1 0.06766495614681604 0.005993803105258954
2 0.03914806330315421 0.004038188677509171
3 0.07299514734263658 0.0055788842873299525
4 0.1180345418867371 0.00986276706456634
5 0.10414900869693396 0.01817993832492375
6 0.037276047926682696 0.002886882666535082
7 0.030437719042056076 0.003262769169201859
8 0.08945681014150944 0.0038972233319847574
9 0.13080524948408018 0.016728450246011006
10 0.09151242813974056 0.0026553012631049034
11 0.09467474019752359 0.009847938600894062
12 0.030242775288803318 0.002453097781194843
13 0.030242775288803318 0.002453097781194843
14 0.0896361163843458 0.003948957241309597
15 0.0972900390625 0.009427500025669718
16 0.03017670253537736 0.0037313769062798773
17 0.0319539007739486 0.002557178956651489
18 0.02208321049528302 0.0027264593575403004
19 0.02208321049528302 0.0027264593575403004
20 0.02478492373511905 0.002019203131849798


==> bare34.dat <==
index stat_dist conf_int99
1 0.05292630945361635 0.0009684635866931354
2 0.04747274336120892 0.0016130201063297574
3 0.10263349425117925 0.0027591833363924054
4 0.10318666556631455 0.0024958795570452774
5 0.10558853862441589 0.003858596616290319
6 0.046350782162675234 0.0016308800265670805
7 0.03350254274764151 0.0021762698345953596
8 0.08960882222877359 0.0036828545369050687
9 0.15480492001488094 0.005866869922995216
10 0.1043678139740566 0.0036805601763242705
11 0.11128090912441038 0.0043427458114669035
12 0.03327418940727699 0.0014607213024959388
13 0.03327418940727699 0.0014607213024959388
14 0.0908385660046729 0.0039916399610083015
15 0.1068891008323598 0.004231450495047001
16 0.0331928574036215 0.0019565120201771188
17 0.10711094118514151 0.0024064456169285934
18 0.048129358024240655 0.0017634800076880154
19 0.048129358024240655 0.0017634800076880154
20 0.09263767705899532 0.0021737714081794183


==> bare_qasm_count.dat <==
index qasm_count
1 5
2 6
3 6
4 6
5 7
6 7
7 7
8 7
9 7
10 8
11 8
12 8
13 8
14 8
15 9
16 9
17 10
18 11
19 11
20 12


==> circuit_names.dat <==
index name
1 |00>
2 |0+>
3 X2|00>
4 X1|00>
5 |00>+|11>
6 Z2|0+>
7 HHS|00>
8 X1|0+>
9 X2-X1|00>
10 Z2|00>+|11>
11 X1|00>+|11>
12 Z2-HHS|00>
13 Z1-HHS|00>
14 Z2-X1|0+>
15 X2-Z2|00>+|11>
16 Z2-Z1-HHS|00>
17 CZ-HHS|00>
18 CZ-Z2-HHS|00>
19 CZ-Z1-HHS|00>
20 X2-CZ-HHS-X1|00>


==> encoded0+-bare20.dat <==
index stat_dist_diff conf_int99
2 -0.01106675904750682 0.01520830238786441
6 -0.016082111125234284 0.012355718181474672
8 -0.02219342596130949 0.0016552625140221849
14 -0.012152200750756882 0.017451970434068476


==> encoded0+.dat <==
index stat_dist conf_int99
2 0.04210145269691806 0.01520830238786441
6 0.037957253644110955 0.012355718181474672
8 0.026492283674107175 0.0016552625140221849
14 0.035005369417067195 0.017451970434068476


==> encoded00+11-bare20.dat <==
index stat_dist_diff conf_int99
5 -0.05387005384079403 0.0036869690524547506
10 -0.04375735274447449 0.00406906226682601
11 -0.049079318359893 0.002525649557754969
15 -0.06435475665914261 0.00403345358914429


==> encoded00+11.dat <==
index stat_dist conf_int99
5 0.021046892712944285 0.0036869690524547506
10 0.02119335410076361 0.00406906226682601
11 0.027813570074686433 0.002525649557754969
15 0.01952021570229607 0.00403345358914429


==> encoded00ftv1-bare20.dat <==
index stat_dist_diff conf_int99
1 0.03763766340773154 0.02228633162611022
3 -0.03121719917125436 0.014491497912179753
4 0.014822946737903957 0.011302773687615066
7 0.018816367862777888 0.003755696655914468
9 -0.03819429976680157 0.022640614982541343
12 0.011975338433849944 0.0020519699129550027
13 0.012563595571854894 0.002528228355893442
16 0.018636832971552206 0.003333208925611886
17 -0.026717886513595135 0.0019239193157828992
18 0.0288928653141278 0.0025762867071035507
19 0.03043819019370109 0.004149199046133876
20 -0.004461837357223983 0.003368961017748643


==> encoded00ftv1.dat <==
index stat_dist conf_int99
1 0.0798605561209784 0.02228633162611022
3 0.06831366112070573 0.014491497912179753
4 0.06382272405381845 0.011302773687615066
7 0.04793188125563503 0.003755696655914468
9 0.07035244745866573 0.022640614982541343
12 0.046521236871349944 0.0020519699129550027
13 0.047109494009354894 0.002528228355893442
16 0.04783121497332107 0.003333208925611886
17 0.04643303346304038 0.0019239193157828992
18 0.046326463670554686 0.0025762867071035507
19 0.047871788550127976 0.004149199046133876
20 0.0578567684400891 0.003368961017748643


==> encoded00nftv1-bare20.dat <==
index stat_dist_diff conf_int99
1 0.02820110534484043 0.01750254600959409
3 0.031268192432384295 0.01839330517308956
4 0.05590055796259514 0.010277247800217012
7 0.045097128299371014 0.005086213901234543
9 -0.045397776927829425 0.002234836963027615
12 0.03984992051974008 0.004908200040080424
13 0.03930234270645869 0.004921656830931104
16 0.04569634350788289 0.005000750712887857
17 0.00312848552081528 0.006781185862405216
18 0.058163419135943126 0.006009849433565009
19 0.05564087116191534 0.00214703683441945
20 0.024917692596073036 0.007452242287159977


==> encoded00nftv1.dat <==
index stat_dist conf_int99
1 0.07042399805808729 0.01750254600959409
3 0.1307990527243444 0.01839330517308956
4 0.10490033527850963 0.010277247800217012
7 0.07421264169222816 0.005086213901234543
9 0.06314897029763787 0.002234836963027615
12 0.07439581895724008 0.004908200040080424
13 0.07384824114395869 0.004921656830931104
16 0.07489072550965176 0.005000750712887857
17 0.0762794054974508 0.006781185862405216
18 0.07559701749237001 0.006009849433565009
19 0.07307446951834222 0.00214703683441945
20 0.08723629839338612 0.007452242287159977


==> sparrow_bare20.dat <==
index stat_dist conf_int99
20 0.0750427246094 0.00403198014216
19 0.0511847601997 0.00379695153921
16 0.0274590386285 0.00340384605862
18 0.0838283962674 0.0043282796416
15 0.0526156955295 0.00280755610485
14 0.0548706054687 0.00402893514061
13 0.0267164442274 0.0029659016043
17 0.0814446343316 0.00447832761689
9 0.0813530815972 0.00452401165892
12 0.0258246527778 0.00319085018534
11 0.0559319390191 0.00300506753805
8 0.0547315809462 0.00415460654531
7 0.0275573730469 0.00284486919909
10 0.0486416286892 0.00227456283975
6 0.0156589084201 0.00255729992463
4 0.0558302137587 0.0042087615465
3 0.0304328070747 0.00324987446278
5 0.0479668511285 0.00255621321191
2 0.0138278537326 0.0030845092533
1 0.00281778971354 0.000468045872564


==> sparrow_encoded.dat <==
index stat_dist conf_int99
20 0.0153812820171 0.00366264360297
19 0.0164867017579 0.00424413102123
16 0.0170834709737 0.00421324230942
18 0.0162037696141 0.00434288320333
15 0.0324791862728 0.00888650246552
14 0.0719339646208 0.00905346815355
13 0.0176338074246 0.00542910064301
17 0.0146203153219 0.00312064915789
9 0.13886979279 0.0202871524887
12 0.018546287128 0.00457550164163
11 0.0332494520176 0.00859882301635
8 0.0724149188005 0.00901226994261
7 0.0182815093055 0.0045638021232
10 0.0286520768885 0.00688658934754
6 0.0638364101336 0.00726424056267
4 0.130517821838 0.0190699688048
3 0.127834494027 0.0173216332119
5 0.0288066989936 0.00714904725148
2 0.0653243494368 0.00753901401682
1 0.122797005096 0.0163090100845

